Learning with Latent Language

The named concepts and compositional operators present in natural language provide a rich source of information about the kinds of abstractions humans use to navigate the world. Can this linguistic background knowledge improve the generality and efficiency of learned classifiers and control policies? This paper aims to show that using the space of natural language strings as a parameter space is an effective way to capture natural task structure. In a pretraining phase, we learn a language interpretation model that transforms inputs (e.g. images) into outputs (e.g. labels) given natural language descriptions. To learn a new concept (e.g. a classifier), we search directly in the space of descriptions to minimize the interpreter's loss on training examples. Crucially, our models do not require language data to learn these concepts: language is used only in pretraining to impose structure on subsequent learning. Results on image classification, text editing, and reinforcement learning show that, in all settings, models with a linguistic parameterization outperform those without.

==> fig/nav/vis/5000/hints.txt <==
<s> reach the star cell </s>
<s> reach the star cell </s>
<s> reach the star cell </s>
<s> reach the star cell </s>
<s> reach the star cell </s>
<s> reach the star cell </s>
<s> reach the star cell </s>
<s> reach the star cell </s>
<s> reach the star cell </s>
<s> reach the star cell </s>


==> fig/nav/vis/5001/hints.txt <==
<s> reach cell to the right of the triangle </s>
<s> reach cell to the right of the triangle </s>
<s> reach cell to the right of the triangle </s>
<s> reach cell to the right of the triangle </s>
<s> reach cell to the right of the triangle </s>
<s> reach cell to the right of the triangle </s>
<s> reach cell to the right of the triangle </s>
<s> reach cell to the right of the triangle </s>
<s> reach cell to the right of the triangle </s>
<s> reach cell to the right of the triangle </s>


==> fig/nav/vis/5002/hints.txt <==
<s> reach square left of triangle </s>
<s> reach square left of triangle </s>
<s> reach square left of triangle </s>
<s> reach square left of triangle </s>
<s> reach square left of triangle </s>
<s> reach square left of triangle </s>
<s> reach square left of triangle </s>
<s> reach square left of triangle </s>
<s> reach square left of triangle </s>
<s> reach square left of triangle </s>


==> fig/nav/vis/5005/hints.txt <==
<s> go to the spade </s>
<s> go to the spade </s>
<s> go to the spade </s>
<s> go to the spade </s>
<s> go to the spade </s>
<s> go to the spade </s>
<s> go to the spade </s>
<s> go to the spade </s>
<s> go to the spade </s>
<s> go to the spade </s>


==> fig/nav/vis/5016/hints.txt <==
<s> go to the cell to the left of the circle </s>
<s> go to the cell to the left of the circle </s>
<s> go to the cell to the left of the circle </s>
<s> go to the cell to the left of the circle </s>
<s> go to the cell to the left of the circle </s>
<s> go to the cell to the left of the circle </s>
<s> go to the cell to the left of the circle </s>
<s> go to the cell to the left of the circle </s>
<s> go to the cell to the left of the circle </s>
<s> go to the cell to the left of the circle </s>


==> fig/nav/vis/5017/hints.txt <==
<s> reach cell below circle </s>
<s> reach cell below circle </s>
<s> reach cell below circle </s>
<s> reach cell below circle </s>
<s> reach cell below circle </s>
<s> reach cell below circle </s>
<s> reach cell below circle </s>
<s> reach cell below circle </s>
<s> reach cell below circle </s>
<s> reach cell below circle </s>


==> fig/shapes/vis100/0/desc.txt <==
gold desc: a red ellipse is to the right of an ellipse .
pred desc: a red shape is to the right of a red semicircle .
gold label: True
pred label: True


==> fig/shapes/vis100/1/desc.txt <==
gold desc: a shape is below a white ellipse .
pred desc: a white shape is to the left of a yellow ellipse .
gold label: False
pred label: True


==> fig/shapes/vis100/10/desc.txt <==
gold desc: a white ellipse is to the left of a green cross .
pred desc: a green cross is to the right of a white ellipse .
gold label: True
pred label: True


==> fig/shapes/vis100/2/desc.txt <==
gold desc: a magenta triangle is to the left of a magenta pentagon .
pred desc: a magenta triangle is to the left of a pentagon .
gold label: True
pred label: True


==> fig/shapes/vis100/8/desc.txt <==
gold desc: a green pentagon is to the right of a yellow shape .
pred desc: a green shape is to the right of a red semicircle .
gold label: False
pred label: False


==> fig/shapes/vis100/9/desc.txt <==
gold desc: a red circle is above a magenta semicircle .
pred desc: a green triangle is above a red circle .
gold label: False
pred label: True

